Robot Calligraphy using Pseudospectral Optimal Control in Conjunction with a Novel Dynamic Brush Model

Chinese calligraphy is a unique art form with great artistic value but difficult to master. In this paper, we formulate the calligraphy writing problem as a trajectory optimization problem, and propose an improved virtual brush model for simulating the real writing process. Our approach is inspired by pseudospectral optimal control in that we parameterize the actuator trajectory for each stroke as a Chebyshev polynomial. The proposed dynamic virtual brush model plays a key role in formulating the objective function to be optimized. Our approach shows excellent performance in drawing aesthetically pleasing characters, and does so much more efficiently than previous work, opening up the possibility to achieve real-time closed-loop control.

==> ReviewerComments/Review15201.txt <==
Reviewer 8 of IROS 2020 submission 1741

Comments to the author
======================

This is an interesting article based on the effort to
produce extreme precision by a calligraphy robot. The
result is still much worse than a human hand, but it raises
many good questions. 

The brush model is realistic and suitable for optimization
while the optimization itself is relatively straightforward
and standard.

The article also has some tutorial value for roboticists. 

What is missing is an analysis of the uncertainty in the
production of calligraphy--why is the script much less
pleasing than human writing or characters written by human
hands for fonts or block printing? There is uncertainty in
the model, uncertainty in the actuators motion, and all
these propagate into the final outcome. Can the method
handle any arbitrary character in modern to ancient
Chinese?


==> ReviewerComments/Review15203.txt <==
Reviewer 9 of IROS 2020 submission 1741

Comments to the author
======================

-- NOTE: for better formatting and ease of reading, please
see directly my (same) comments below in the uploaded pdf
file. --

Manuscript 1741 proposes a method based on trajectory
optimization, and formulated as a pseudospectral optimal
control problem, aimed at enabling a robotic end-effector
to reproduce Chinese calligraphy using a typical brush and
ink. A dynamic model for the brush is also proposed.
Results obtained both in simulation and experimentally are
presented.

The paper is interesting and has elements of novelty,
particularly the dynamic model of the brush, and it is
generally well-structured.

In this reviewers opinion, the following aspects should be
revised/improved.

1) The z coordinate is defined as writing height
throughout the paper, and parameters (w, d, o) are
functions of it. Considering their relations, e.g. the fact
that w increases as z increases, the term writing depth
(for example) would probably be more appropriate and
intuitive. In any case, it should be clarified that z
increases as the brush is moved towards the paper and
against it.
2) The term R1(Xs) in the objective function (19) should be
better defined, possibly by providing its mathematical
expression.
3) Objective function (19): what is the relative weighting
between the two summands? have the two terms been properly
scaled or normalized, and then somehow weighted? this
should be clarified.
4) It would be interesting to have further insights on the
sim2real gap. Do the Authors suspect that the
discrepancies between the results of the simulations and
those of the experimental tests may reside in the brush
model dynamics? or perhaps the shape of the brush mark
(quadratic) would need an additional parameter to render it
more realistic (asymmetric perhaps)? does the weighting
scheme discussed at point 3 have an influence on the
results (if the problem at hand is indeed a multi-objective
optimization problem, then one should expect a
Pareto-optimal front of solutions)?

A list of typos:
- Page 2, section B: which draws droplet shapes whose size
is proportional
- Figure 4: the unit of measurement should be indicated in
parentheses, (cm), rather than /cm, which is confusing
(it recalls division)
- Figure 4, caption: model parameters for the our new
virtual brush model
- Equation (8): the min function should be upright (please
use the LaTeX command \min)
- Page 4, first column: is accordingly updated, as
- Equation (12): please use the LaTeX command \cos for the
cosine function and increase the size of the parentheses
(e.g. using \left and \right)

